SCENEREPLICA: Benchmarking Real-World Robot Manipulation by Creating Replicable Scenes

We present a new reproducible benchmark for evaluating robot manipulation in the real world, specifically focusing on pick-and-place. Our benchmark uses the YCB objects, a commonly used dataset in the robotics community, to ensure that our results are comparable to other studies. Additionally, the benchmark is designed to be easily reproducible in the real world, making it accessible to researchers and practitioners. We also provide our experimental results and analyzes for model-based and model-free 6D robotic grasping on the benchmark, where representative algorithms are evaluated for object perception, grasping planning, and motion planning. We believe that our benchmark will be a valuable tool for advancing the field of robot manipulation. By providing a standardized evaluation framework, researchers can more easily compare different techniques and algorithms, leading to faster progress in developing robot manipulation methods.

==> figures/pose_both/result_both.txt <==
load results from file
./results_poserbpf/results_poserbpf.mat
shape of results_cls_id_poserbpf (600, 1)
600
load results from file
./results/results_posecnn.mat
600
all: 600 objects
all, PoseRBPF: 73 objects missed
all, PoseCNN: 56 objects missed
all, PoseRBPF: 135 objects missed
all, PoseCNN: 106 objects missed
all, PoseRBPF: 73 objects missed
all, PoseCNN: 65 objects missed
003_cracker_box: 44 objects
003_cracker_box, PoseRBPF: 3 objects missed
003_cracker_box, PoseCNN: 6 objects missed
003_cracker_box, PoseRBPF: 24 objects missed
003_cracker_box, PoseCNN: 29 objects missed
003_cracker_box, PoseRBPF: 3 objects missed
003_cracker_box, PoseCNN: 14 objects missed
004_sugar_box: 25 objects
004_sugar_box, PoseRBPF: 2 objects missed
004_sugar_box, PoseCNN: 1 objects missed
004_sugar_box, PoseRBPF: 6 objects missed
004_sugar_box, PoseCNN: 4 objects missed
004_sugar_box, PoseRBPF: 2 objects missed
004_sugar_box, PoseCNN: 1 objects missed
005_tomato_soup_can: 45 objects
005_tomato_soup_can, PoseRBPF: 5 objects missed
005_tomato_soup_can, PoseCNN: 0 objects missed
005_tomato_soup_can, PoseRBPF: 5 objects missed
005_tomato_soup_can, PoseCNN: 0 objects missed
005_tomato_soup_can, PoseRBPF: 5 objects missed
005_tomato_soup_can, PoseCNN: 0 objects missed
006_mustard_bottle: 33 objects
006_mustard_bottle, PoseRBPF: 5 objects missed
006_mustard_bottle, PoseCNN: 0 objects missed
006_mustard_bottle, PoseRBPF: 5 objects missed
006_mustard_bottle, PoseCNN: 1 objects missed
006_mustard_bottle, PoseRBPF: 5 objects missed
006_mustard_bottle, PoseCNN: 0 objects missed
007_tuna_fish_can: 34 objects
007_tuna_fish_can, PoseRBPF: 9 objects missed
007_tuna_fish_can, PoseCNN: 12 objects missed
007_tuna_fish_can, PoseRBPF: 9 objects missed
007_tuna_fish_can, PoseCNN: 12 objects missed
007_tuna_fish_can, PoseRBPF: 9 objects missed
007_tuna_fish_can, PoseCNN: 12 objects missed
008_pudding_box: 39 objects
008_pudding_box, PoseRBPF: 1 objects missed
008_pudding_box, PoseCNN: 0 objects missed
008_pudding_box, PoseRBPF: 2 objects missed
008_pudding_box, PoseCNN: 0 objects missed
008_pudding_box, PoseRBPF: 1 objects missed
008_pudding_box, PoseCNN: 0 objects missed
009_gelatin_box: 45 objects
009_gelatin_box, PoseRBPF: 29 objects missed
009_gelatin_box, PoseCNN: 27 objects missed
009_gelatin_box, PoseRBPF: 29 objects missed
009_gelatin_box, PoseCNN: 27 objects missed
009_gelatin_box, PoseRBPF: 29 objects missed
009_gelatin_box, PoseCNN: 27 objects missed
010_potted_meat_can: 48 objects
010_potted_meat_can, PoseRBPF: 1 objects missed
010_potted_meat_can, PoseCNN: 0 objects missed
010_potted_meat_can, PoseRBPF: 1 objects missed
010_potted_meat_can, PoseCNN: 0 objects missed
010_potted_meat_can, PoseRBPF: 1 objects missed
010_potted_meat_can, PoseCNN: 0 objects missed
011_banana: 38 objects
011_banana, PoseRBPF: 0 objects missed
011_banana, PoseCNN: 0 objects missed
011_banana, PoseRBPF: 3 objects missed
011_banana, PoseCNN: 0 objects missed
011_banana, PoseRBPF: 0 objects missed
011_banana, PoseCNN: 0 objects missed
021_bleach_cleanser: 23 objects
021_bleach_cleanser, PoseRBPF: 6 objects missed
021_bleach_cleanser, PoseCNN: 3 objects missed
021_bleach_cleanser, PoseRBPF: 8 objects missed
021_bleach_cleanser, PoseCNN: 3 objects missed
021_bleach_cleanser, PoseRBPF: 6 objects missed
021_bleach_cleanser, PoseCNN: 3 objects missed
024_bowl: 44 objects
024_bowl, PoseRBPF: 5 objects missed
024_bowl, PoseCNN: 2 objects missed
024_bowl, PoseRBPF: 35 objects missed
024_bowl, PoseCNN: 25 objects missed
024_bowl, PoseRBPF: 5 objects missed
024_bowl, PoseCNN: 3 objects missed
025_mug: 28 objects
025_mug, PoseRBPF: 3 objects missed
025_mug, PoseCNN: 5 objects missed
025_mug, PoseRBPF: 3 objects missed
025_mug, PoseCNN: 5 objects missed
025_mug, PoseRBPF: 3 objects missed
025_mug, PoseCNN: 5 objects missed
035_power_drill: 35 objects
035_power_drill, PoseRBPF: 2 objects missed
035_power_drill, PoseCNN: 0 objects missed
035_power_drill, PoseRBPF: 3 objects missed
035_power_drill, PoseCNN: 0 objects missed
035_power_drill, PoseRBPF: 2 objects missed
035_power_drill, PoseCNN: 0 objects missed
037_scissors: 47 objects
037_scissors, PoseRBPF: 2 objects missed
037_scissors, PoseCNN: 0 objects missed
037_scissors, PoseRBPF: 2 objects missed
037_scissors, PoseCNN: 0 objects missed
037_scissors, PoseRBPF: 2 objects missed
037_scissors, PoseCNN: 0 objects missed
040_large_marker: 40 objects
040_large_marker, PoseRBPF: 0 objects missed
040_large_marker, PoseCNN: 0 objects missed
040_large_marker, PoseRBPF: 0 objects missed
040_large_marker, PoseCNN: 0 objects missed
040_large_marker, PoseRBPF: 0 objects missed
040_large_marker, PoseCNN: 0 objects missed
052_extra_large_clamp: 32 objects
052_extra_large_clamp, PoseRBPF: 0 objects missed
052_extra_large_clamp, PoseCNN: 0 objects missed
052_extra_large_clamp, PoseRBPF: 0 objects missed
052_extra_large_clamp, PoseCNN: 0 objects missed
052_extra_large_clamp, PoseRBPF: 0 objects missed
052_extra_large_clamp, PoseCNN: 0 objects missed
==================ADD PoseRBPF======================
all: 0.367692
003_cracker_box: 0.249630
004_sugar_box: 0.330722
005_tomato_soup_can: 0.425204
006_mustard_bottle: 0.300671
007_tuna_fish_can: 0.272666
008_pudding_box: 0.495734
009_gelatin_box: 0.157217
010_potted_meat_can: 0.432753
011_banana: 0.594286
021_bleach_cleanser: 0.427357
024_bowl: 0.055229
025_mug: 0.500876
035_power_drill: 0.532679
037_scissors: 0.543438
040_large_marker: 0.523443
052_extra_large_clamp: 0.443023
0.249630
0.330722
0.425204
0.300671
0.272666
0.495734
0.157217
0.432753
0.594286
0.427357
0.055229
0.500876
0.532679
0.543438
0.523443
0.443023
0.367692

===========================================
==================ADD-S PoseRBPF====================
all: 0.687328
003_cracker_box: 0.714514
004_sugar_box: 0.736804
005_tomato_soup_can: 0.723766
006_mustard_bottle: 0.686670
007_tuna_fish_can: 0.559309
008_pudding_box: 0.760440
009_gelatin_box: 0.291798
010_potted_meat_can: 0.773806
011_banana: 0.823214
021_bleach_cleanser: 0.624410
024_bowl: 0.673349
025_mug: 0.722087
035_power_drill: 0.782895
037_scissors: 0.778201
040_large_marker: 0.686962
052_extra_large_clamp: 0.825998
0.714514
0.736804
0.723766
0.686670
0.559309
0.760440
0.291798
0.773806
0.823214
0.624410
0.673349
0.722087
0.782895
0.778201
0.686962
0.825998
0.687328

===========================================
==================ADD PoseCNN======================
all: 0.339771
003_cracker_box: 0.151613
004_sugar_box: 0.264622
005_tomato_soup_can: 0.345236
006_mustard_bottle: 0.277335
007_tuna_fish_can: 0.194577
008_pudding_box: 0.502648
009_gelatin_box: 0.094449
010_potted_meat_can: 0.432627
011_banana: 0.481312
021_bleach_cleanser: 0.388288
024_bowl: 0.144404
025_mug: 0.518203
035_power_drill: 0.497021
037_scissors: 0.526891
040_large_marker: 0.538744
052_extra_large_clamp: 0.464317
0.151613
0.264622
0.345236
0.277335
0.194577
0.502648
0.094449
0.432627
0.481312
0.388288
0.144404
0.518203
0.497021
0.526891
0.538744
0.464317
0.339771

===========================================
==================ADD-S PoseCNN====================
all: 0.660079
003_cracker_box: 0.515057
004_sugar_box: 0.667982
005_tomato_soup_can: 0.811146
006_mustard_bottle: 0.750383
007_tuna_fish_can: 0.479344
008_pudding_box: 0.768371
009_gelatin_box: 0.296518
010_potted_meat_can: 0.776227
011_banana: 0.665536
021_bleach_cleanser: 0.664993
024_bowl: 0.645396
025_mug: 0.690070
035_power_drill: 0.776157
037_scissors: 0.772057
040_large_marker: 0.696599
052_extra_large_clamp: 0.806210
0.515057
0.667982
0.811146
0.750383
0.479344
0.768371
0.296518
0.776227
0.665536
0.664993
0.645396
0.690070
0.776157
0.772057
0.696599
0.806210
0.660079

===========================================


==> figures/posecnn/posecnn.txt <==
model extents {'003_cracker_box': TrackedArray([0.072882, 0.167378, 0.22316 ]), '004_sugar_box': TrackedArray([0.05123 , 0.096876, 0.184732]), '005_tomato_soup_can': TrackedArray([0.068416, 0.070852, 0.118668]), '006_mustard_bottle': TrackedArray([0.09963 , 0.071532, 0.215094]), '007_tuna_fish_can': TrackedArray([0.085614, 0.085946, 0.04175 ]), '008_pudding_box': TrackedArray([0.140494, 0.136504, 0.04497 ]), '009_gelatin_box': TrackedArray([0.09226 , 0.10209 , 0.037248]), '010_potted_meat_can': TrackedArray([0.10682 , 0.061808, 0.09955 ]), '011_banana': TrackedArray([0.146236, 0.202894, 0.039542]), '021_bleach_cleanser': TrackedArray([0.112386, 0.072612, 0.277238]), '024_bowl': TrackedArray([0.161928, 0.163268, 0.061   ]), '025_mug': TrackedArray([0.133504, 0.0943  , 0.084762]), '035_power_drill': TrackedArray([0.202312, 0.229432, 0.06149 ]), '037_scissors': TrackedArray([0.110202, 0.258006, 0.01587 ]), '040_large_marker': TrackedArray([0.021154, 0.125116, 0.019528]), '052_extra_large_clamp': TrackedArray([0.210564, 0.185208, 0.036752])}
threshold {'003_cracker_box': 0.05579, '004_sugar_box': 0.046183, '005_tomato_soup_can': 0.029667, '006_mustard_bottle': 0.0537735, '007_tuna_fish_can': 0.0214865, '008_pudding_box': 0.0351235, '009_gelatin_box': 0.0255225, '010_potted_meat_can': 0.026705, '011_banana': 0.0507235, '021_bleach_cleanser': 0.0693095, '024_bowl': 0.040817, '025_mug': 0.033376, '035_power_drill': 0.057358, '037_scissors': 0.0645015, '040_large_marker': 0.031279, '052_extra_large_clamp': 0.052641}
load results from file
./results/results_posecnn.mat
600
all: 600 objects
all, PoseCNN: 56 objects missed
all, PoseCNN: 106 objects missed
all, PoseCNN: 65 objects missed
003_cracker_box: 44 objects
003_cracker_box, PoseCNN: 6 objects missed
003_cracker_box, PoseCNN: 29 objects missed
003_cracker_box, PoseCNN: 14 objects missed
004_sugar_box: 25 objects
004_sugar_box, PoseCNN: 1 objects missed
004_sugar_box, PoseCNN: 4 objects missed
004_sugar_box, PoseCNN: 1 objects missed
005_tomato_soup_can: 45 objects
005_tomato_soup_can, PoseCNN: 0 objects missed
005_tomato_soup_can, PoseCNN: 0 objects missed
005_tomato_soup_can, PoseCNN: 0 objects missed
006_mustard_bottle: 33 objects
006_mustard_bottle, PoseCNN: 0 objects missed
006_mustard_bottle, PoseCNN: 1 objects missed
006_mustard_bottle, PoseCNN: 0 objects missed
007_tuna_fish_can: 34 objects
007_tuna_fish_can, PoseCNN: 12 objects missed
007_tuna_fish_can, PoseCNN: 12 objects missed
007_tuna_fish_can, PoseCNN: 12 objects missed
008_pudding_box: 39 objects
008_pudding_box, PoseCNN: 0 objects missed
008_pudding_box, PoseCNN: 0 objects missed
008_pudding_box, PoseCNN: 0 objects missed
009_gelatin_box: 45 objects
009_gelatin_box, PoseCNN: 27 objects missed
009_gelatin_box, PoseCNN: 27 objects missed
009_gelatin_box, PoseCNN: 27 objects missed
010_potted_meat_can: 48 objects
010_potted_meat_can, PoseCNN: 0 objects missed
010_potted_meat_can, PoseCNN: 0 objects missed
010_potted_meat_can, PoseCNN: 0 objects missed
011_banana: 38 objects
011_banana, PoseCNN: 0 objects missed
011_banana, PoseCNN: 0 objects missed
011_banana, PoseCNN: 0 objects missed
021_bleach_cleanser: 23 objects
021_bleach_cleanser, PoseCNN: 3 objects missed
021_bleach_cleanser, PoseCNN: 3 objects missed
021_bleach_cleanser, PoseCNN: 3 objects missed
024_bowl: 44 objects
024_bowl, PoseCNN: 2 objects missed
024_bowl, PoseCNN: 25 objects missed
024_bowl, PoseCNN: 3 objects missed
025_mug: 28 objects
025_mug, PoseCNN: 5 objects missed
025_mug, PoseCNN: 5 objects missed
025_mug, PoseCNN: 5 objects missed
035_power_drill: 35 objects
035_power_drill, PoseCNN: 0 objects missed
035_power_drill, PoseCNN: 0 objects missed
035_power_drill, PoseCNN: 0 objects missed
037_scissors: 47 objects
037_scissors, PoseCNN: 0 objects missed
037_scissors, PoseCNN: 0 objects missed
037_scissors, PoseCNN: 0 objects missed
040_large_marker: 40 objects
040_large_marker, PoseCNN: 0 objects missed
040_large_marker, PoseCNN: 0 objects missed
040_large_marker, PoseCNN: 0 objects missed
052_extra_large_clamp: 32 objects
052_extra_large_clamp, PoseCNN: 0 objects missed
052_extra_large_clamp, PoseCNN: 0 objects missed
052_extra_large_clamp, PoseCNN: 0 objects missed
==================ADD======================
all: 0.339771
003_cracker_box: 0.151613
004_sugar_box: 0.264622
005_tomato_soup_can: 0.345236
006_mustard_bottle: 0.277335
007_tuna_fish_can: 0.194577
008_pudding_box: 0.502648
009_gelatin_box: 0.094449
010_potted_meat_can: 0.432627
011_banana: 0.481312
021_bleach_cleanser: 0.388288
024_bowl: 0.144404
025_mug: 0.518203
035_power_drill: 0.497021
037_scissors: 0.526891
040_large_marker: 0.538744
052_extra_large_clamp: 0.464317
0.151613
0.264622
0.345236
0.277335
0.194577
0.502648
0.094449
0.432627
0.481312
0.388288
0.144404
0.518203
0.497021
0.526891
0.538744
0.464317
0.339771

===========================================
==================ADD-S====================
all: 0.660079
003_cracker_box: 0.515057
004_sugar_box: 0.667982
005_tomato_soup_can: 0.811146
006_mustard_bottle: 0.750383
007_tuna_fish_can: 0.479344
008_pudding_box: 0.768371
009_gelatin_box: 0.296518
010_potted_meat_can: 0.776227
011_banana: 0.665536
021_bleach_cleanser: 0.664993
024_bowl: 0.645396
025_mug: 0.690070
035_power_drill: 0.776157
037_scissors: 0.772057
040_large_marker: 0.696599
052_extra_large_clamp: 0.806210
0.515057
0.667982
0.811146
0.750383
0.479344
0.768371
0.296518
0.776227
0.665536
0.664993
0.645396
0.690070
0.776157
0.772057
0.696599
0.806210
0.660079

===========================================


==> figures/poserbpf/poserbpf3.txt <==
model extents {'003_cracker_box': TrackedArray([0.072882, 0.167378, 0.22316 ]), '004_sugar_box': TrackedArray([0.05123 , 0.096876, 0.184732]), '005_tomato_soup_can': TrackedArray([0.068416, 0.070852, 0.118668]), '006_mustard_bottle': TrackedArray([0.09963 , 0.071532, 0.215094]), '007_tuna_fish_can': TrackedArray([0.085614, 0.085946, 0.04175 ]), '008_pudding_box': TrackedArray([0.140494, 0.136504, 0.04497 ]), '009_gelatin_box': TrackedArray([0.09226 , 0.10209 , 0.037248]), '010_potted_meat_can': TrackedArray([0.10682 , 0.061808, 0.09955 ]), '011_banana': TrackedArray([0.146236, 0.202894, 0.039542]), '021_bleach_cleanser': TrackedArray([0.112386, 0.072612, 0.277238]), '024_bowl': TrackedArray([0.161928, 0.163268, 0.061   ]), '025_mug': TrackedArray([0.133504, 0.0943  , 0.084762]), '035_power_drill': TrackedArray([0.202312, 0.229432, 0.06149 ]), '037_scissors': TrackedArray([0.110202, 0.258006, 0.01587 ]), '040_large_marker': TrackedArray([0.021154, 0.125116, 0.019528]), '052_extra_large_clamp': TrackedArray([0.210564, 0.185208, 0.036752])}
threshold {'003_cracker_box': 0.05579, '004_sugar_box': 0.046183, '005_tomato_soup_can': 0.029667, '006_mustard_bottle': 0.0537735, '007_tuna_fish_can': 0.0214865, '008_pudding_box': 0.0351235, '009_gelatin_box': 0.0255225, '010_potted_meat_can': 0.026705, '011_banana': 0.0507235, '021_bleach_cleanser': 0.0693095, '024_bowl': 0.040817, '025_mug': 0.033376, '035_power_drill': 0.057358, '037_scissors': 0.0645015, '040_large_marker': 0.031279, '052_extra_large_clamp': 0.052641}
load results from file
./results_poserbpf/results_poserbpf.mat
600
all: 600 objects
all, PoseRBPF: 73 objects missed
all, PoseRBPF: 135 objects missed
all, PoseRBPF: 73 objects missed
003_cracker_box: 44 objects
003_cracker_box, PoseRBPF: 3 objects missed
003_cracker_box, PoseRBPF: 24 objects missed
003_cracker_box, PoseRBPF: 3 objects missed
004_sugar_box: 25 objects
004_sugar_box, PoseRBPF: 2 objects missed
004_sugar_box, PoseRBPF: 6 objects missed
004_sugar_box, PoseRBPF: 2 objects missed
005_tomato_soup_can: 45 objects
005_tomato_soup_can, PoseRBPF: 5 objects missed
005_tomato_soup_can, PoseRBPF: 5 objects missed
005_tomato_soup_can, PoseRBPF: 5 objects missed
006_mustard_bottle: 33 objects
006_mustard_bottle, PoseRBPF: 5 objects missed
006_mustard_bottle, PoseRBPF: 5 objects missed
006_mustard_bottle, PoseRBPF: 5 objects missed
007_tuna_fish_can: 34 objects
007_tuna_fish_can, PoseRBPF: 9 objects missed
007_tuna_fish_can, PoseRBPF: 9 objects missed
007_tuna_fish_can, PoseRBPF: 9 objects missed
008_pudding_box: 39 objects
008_pudding_box, PoseRBPF: 1 objects missed
008_pudding_box, PoseRBPF: 2 objects missed
008_pudding_box, PoseRBPF: 1 objects missed
009_gelatin_box: 45 objects
009_gelatin_box, PoseRBPF: 29 objects missed
009_gelatin_box, PoseRBPF: 29 objects missed
009_gelatin_box, PoseRBPF: 29 objects missed
010_potted_meat_can: 48 objects
010_potted_meat_can, PoseRBPF: 1 objects missed
010_potted_meat_can, PoseRBPF: 1 objects missed
010_potted_meat_can, PoseRBPF: 1 objects missed
011_banana: 38 objects
011_banana, PoseRBPF: 0 objects missed
011_banana, PoseRBPF: 3 objects missed
011_banana, PoseRBPF: 0 objects missed
021_bleach_cleanser: 23 objects
021_bleach_cleanser, PoseRBPF: 6 objects missed
021_bleach_cleanser, PoseRBPF: 8 objects missed
021_bleach_cleanser, PoseRBPF: 6 objects missed
024_bowl: 44 objects
024_bowl, PoseRBPF: 5 objects missed
024_bowl, PoseRBPF: 35 objects missed
024_bowl, PoseRBPF: 5 objects missed
025_mug: 28 objects
025_mug, PoseRBPF: 3 objects missed
025_mug, PoseRBPF: 3 objects missed
025_mug, PoseRBPF: 3 objects missed
035_power_drill: 35 objects
035_power_drill, PoseRBPF: 2 objects missed
035_power_drill, PoseRBPF: 3 objects missed
035_power_drill, PoseRBPF: 2 objects missed
037_scissors: 47 objects
037_scissors, PoseRBPF: 2 objects missed
037_scissors, PoseRBPF: 2 objects missed
037_scissors, PoseRBPF: 2 objects missed
040_large_marker: 40 objects
040_large_marker, PoseRBPF: 0 objects missed
040_large_marker, PoseRBPF: 0 objects missed
040_large_marker, PoseRBPF: 0 objects missed
052_extra_large_clamp: 32 objects
052_extra_large_clamp, PoseRBPF: 0 objects missed
052_extra_large_clamp, PoseRBPF: 0 objects missed
052_extra_large_clamp, PoseRBPF: 0 objects missed
==================ADD======================
all: 0.367692
003_cracker_box: 0.249630
004_sugar_box: 0.330722
005_tomato_soup_can: 0.425204
006_mustard_bottle: 0.300671
007_tuna_fish_can: 0.272666
008_pudding_box: 0.495734
009_gelatin_box: 0.157217
010_potted_meat_can: 0.432753
011_banana: 0.594286
021_bleach_cleanser: 0.427357
024_bowl: 0.055229
025_mug: 0.500876
035_power_drill: 0.532679
037_scissors: 0.543438
040_large_marker: 0.523443
052_extra_large_clamp: 0.443023
0.249630
0.330722
0.425204
0.300671
0.272666
0.495734
0.157217
0.432753
0.594286
0.427357
0.055229
0.500876
0.532679
0.543438
0.523443
0.443023
0.367692

===========================================
==================ADD-S====================
all: 0.687328
003_cracker_box: 0.714514
004_sugar_box: 0.736804
005_tomato_soup_can: 0.723766
006_mustard_bottle: 0.686670
007_tuna_fish_can: 0.559309
008_pudding_box: 0.760440
009_gelatin_box: 0.291798
010_potted_meat_can: 0.773806
011_banana: 0.823214
021_bleach_cleanser: 0.624410
024_bowl: 0.673349
025_mug: 0.722087
035_power_drill: 0.782895
037_scissors: 0.778201
040_large_marker: 0.686962
052_extra_large_clamp: 0.825998
0.714514
0.736804
0.723766
0.686670
0.559309
0.760440
0.291798
0.773806
0.823214
0.624410
0.673349
0.722087
0.782895
0.778201
0.686962
0.825998
0.687328

===========================================

